A noise-level-free parameter-choice rule for iterated Lavrentiev regularization of nonlinear potential monotone ill-posed problems

We consider nonlinear ill-posed operator equations $F(x)=y$ in a Hilbert space, where $F$ is monotone with a Lipschitz continuous Fr\'echet derivative that is self-adjoint near the solution $x^\dg$ (a locally \emph{potential} operator), and only noisy data $y^\delta$ with unknown noise norm $\delta:=\|y-y^\delta\|$ is available. For the nonstationary iterated Lavrentiev regularization \[ x_{k+1}^\delta=x_k^\delta-\bigl(F'(x_k^\delta)+\alpha_kI\bigr)^{-1}\bigl(F(x_k^\delta)-y^\delta+\alpha_k(x_k^\delta-x_0)\bigr), \] all classical stopping rules require $\delta$. We analyze a \emph{noise-level-free} parameter-choice rule of retrospective type, selecting a minimizer $k_*$ of $\theta(k,y^\delta)=\|F(x_k^\delta)-y^\delta\|^2/\alpha_k^2$ over a finite computed window. Under a standard noise condition (necessary in view of the Bakushinskii veto) the rule is well defined and $\alpha_{k_*}^2\ge c\,\delta/\|x_0-x^\dg\|$. If moreover $x_0-x^\dg\in\R(F'(x^\dg))$ and $k_*\ge1$, we prove $\|x_{k_*}^\delta-x^\dg\|=O(\sqrt{\delta_*}+\sqrt{\delta})$ with the computable $\delta_*=\|F(x_{k_*}^\delta)-y^\delta\|$ satisfying $\kappa\delta\le\delta_*\le C\sqrt\delta$, yielding the baseline rate $O(\delta^{1/4})$ along admissible growing-horizon families, and $O(\sqrt\delta)$ whenever $\delta_*=O(\delta)$; no range-invariance or tangential cone conditions are imposed. Rates under H\"older source conditions with $p\ge1$ (including saturation) follow; the case $p<1$, the removal of the self-adjointness assumption, and a full oracle inequality are identified as open problems.

==> results/summary_1d.json <==
{
 "matched": [
  {
   "kstar": 2,
   "dstar": 8.024056101684632e-05,
   "err_heur": 0.7928104999764461,
   "err_opt": 0.447560700567501,
   "k_opt": 1,
   "rho_emp": 0.05844499905754989,
   "delta": 0.0001,
   "k_dp_1.9": 2,
   "err_dp_1.9": 0.7928104999764461,
   "k_dp_0.8": 3,
   "err_dp_0.8": 1.4886675168724923,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.447560700567501,
   "k_ms": 0,
   "err_ms": 0.8054217637717805
  },
  {
   "kstar": 3,
   "dstar": 2.74065817071607e-05,
   "err_heur": 0.7468892959201158,
   "err_opt": 0.2725424762902765,
   "k_opt": 1,
   "rho_emp": 0.05930875213811364,
   "delta": 5e-05,
   "k_dp_1.9": 2,
   "err_dp_1.9": 0.39767765424825846,
   "k_dp_0.8": 3,
   "err_dp_0.8": 0.7468892959201158,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.39767765424825846,
   "k_ms": 0,
   "err_ms": 0.8054217637717805
  },
  {
   "kstar": 3,
   "dstar": 2.055043864232586e-05,
   "err_heur": 0.14996746655778975,
   "err_opt": 0.0822418550879575,
   "k_opt": 2,
   "rho_emp": 0.0665236091835486,
   "delta": 1e-05,
   "k_dp_1.9": 4,
   "err_dp_1.9": 0.2813384630287135,
   "k_dp_0.8": 5,
   "err_dp_0.8": 0.529991358420455,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.0822418550879575,
   "k_ms": 1,
   "err_ms": 0.18133133039596064
  },
  {
   "kstar": 3,
   "dstar": 2.0320344163777283e-05,
   "err_heur": 0.07521034194178788,
   "err_opt": 0.04460205791812764,
   "k_opt": 2,
   "rho_emp": 0.07527109268106544,
   "delta": 5e-06,
   "k_dp_1.9": 5,
   "err_dp_1.9": 0.2652720257969835,
   "k_dp_0.8": 6,
   "err_dp_0.8": 0.5001349920891363,
   "k_dp_12.0": 3,
   "err_dp_12.0": 0.07521034194178788,
   "k_ms": 1,
   "err_ms": 0.17725805968645914
  },
  {
   "kstar": 4,
   "dstar": 1.0047746947683754e-05,
   "err_heur": 0.028322014081673043,
   "err_opt": 0.016014694972353728,
   "k_opt": 3,
   "rho_emp": 0.10636981576548796,
   "delta": 1e-06,
   "k_dp_1.9": 7,
   "err_dp_1.9": 0.1889079226752885,
   "k_dp_0.8": 8,
   "err_dp_0.8": 0.35624445729668325,
   "k_dp_12.0": 4,
   "err_dp_12.0": 0.028322014081673043,
   "k_ms": 2,
   "err_ms": 0.021002081749824156
  },
  {
   "kstar": 4,
   "dstar": 1.0044536066874852e-05,
   "err_heur": 0.01436525780691818,
   "err_opt": 0.009288660002624377,
   "k_opt": 3,
   "rho_emp": 0.11710719871156305,
   "delta": 5e-07,
   "k_dp_1.9": 8,
   "err_dp_1.9": 0.17822016371500318,
   "k_dp_0.8": 9,
   "err_dp_0.8": 0.3361570057818474,
   "k_dp_12.0": 5,
   "err_dp_12.0": 0.026596089309959374,
   "k_ms": 2,
   "err_ms": 0.019738266418571224
  },
  {
   "kstar": 4,
   "dstar": 1.0044211440157718e-05,
   "err_heur": 0.003890761774685618,
   "err_opt": 0.003890761774685618,
   "k_opt": 4,
   "rho_emp": 0.12285772247385834,
   "delta": 1e-07,
   "k_dp_1.9": 10,
   "err_dp_1.9": 0.12695798951836526,
   "k_dp_0.8": 12,
   "err_dp_0.8": 0.4519547501066714,
   "k_dp_12.0": 8,
   "err_dp_12.0": 0.0356604533332938,
   "k_ms": 3,
   "err_ms": 0.005563438501356593
  }
 ],
 "mismatch": [
  {
   "kstar": 3,
   "dstar": 2.0551889427101424e-05,
   "err_heur": 0.15008065291081835,
   "err_opt": 0.08231001771515674,
   "k_opt": 2,
   "rho_emp": 0.06652575812349326,
   "delta": 1e-05,
   "k_dp_1.9": 4,
   "err_dp_1.9": 0.28149039301078405,
   "k_dp_0.8": 5,
   "err_dp_0.8": 0.530191369806286,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.08231001771515674,
   "k_ms": 1,
   "err_ms": 0.18132071596913266
  },
  {
   "kstar": 4,
   "dstar": 1.0048247435261377e-05,
   "err_heur": 0.028472512068248603,
   "err_opt": 0.01611259868778018,
   "k_opt": 3,
   "rho_emp": 0.10634331593095414,
   "delta": 1e-06,
   "k_dp_1.9": 7,
   "err_dp_1.9": 0.18927070030962076,
   "k_dp_0.8": 8,
   "err_dp_0.8": 0.3567260241500201,
   "k_dp_12.0": 4,
   "err_dp_12.0": 0.028472512068248603,
   "k_ms": 2,
   "err_ms": 0.02100235224385126
  },
  {
   "kstar": 4,
   "dstar": 1.00446493510129e-05,
   "err_heur": 0.003991228042907201,
   "err_opt": 0.003991228042907201,
   "k_opt": 4,
   "rho_emp": 0.122789042380979,
   "delta": 1e-07,
   "k_dp_1.9": 10,
   "err_dp_1.9": 0.1278302175563616,
   "k_dp_0.8": 12,
   "err_dp_0.8": 0.45348614242199664,
   "k_dp_12.0": 8,
   "err_dp_12.0": 0.036155152555359685,
   "k_ms": 3,
   "err_ms": 0.005568405172051907
  }
 ],
 "noise": [
  {
   "delta": 1e-05,
   "kind": "white",
   "R": 30,
   "heur_mean": 0.39790620928135584,
   "heur_std": 0.001072145771500844,
   "dp_mean": 0.7947239387259356,
   "dp_std": 0.0022898941300552545,
   "ms_mean": 0.2017580764641118,
   "ms_std": 0.0001665042452892631,
   "opt_mean": 0.20005622528110323,
   "opt_std": 0.0004995953257206526,
   "rho_min": 0.9637934905693998
  },
  {
   "delta": 1e-05,
   "kind": "osc",
   "R": 1,
   "heur_mean": 0.39999836427432806,
   "heur_std": 0.0,
   "dp_mean": 0.7998569707013227,
   "dp_std": 0.0,
   "ms_mean": 0.20195147754523887,
   "ms_std": 0.0,
   "opt_mean": 0.2009123112397564,
   "opt_std": 0.0,
   "rho_min": 0.04288653433040685
  },
  {
   "delta": 1e-06,
   "kind": "white",
   "R": 30,
   "heur_mean": 0.0794617046808133,
   "heur_std": 0.000333581843722866,
   "dp_mean": 0.6324572067607159,
   "dp_std": 0.0033723633655499846,
   "ms_mean": 0.027666718039381755,
   "ms_std": 5.5718151166492834e-05,
   "opt_mean": 0.027666718039381755,
   "opt_std": 5.5718151166492834e-05,
   "rho_min": 0.9409120550274123
  },
  {
   "delta": 1e-06,
   "kind": "osc",
   "R": 1,
   "heur_mean": 0.08002888370573229,
   "heur_std": 0.0,
   "dp_mean": 0.639061744007039,
   "dp_std": 0.0,
   "ms_mean": 0.027742521244265714,
   "ms_std": 0.0,
   "opt_mean": 0.027742521244265714,
   "opt_std": 0.0,
   "rho_min": 0.14093357810377974
  },
  {
   "delta": 1e-07,
   "kind": "white",
   "R": 30,
   "heur_mean": 0.008380167758474989,
   "heur_std": 2.0690134097156434e-05,
   "dp_mean": 0.5015638326144661,
   "dp_std": 0.0024424298958222027,
   "ms_mean": 0.006648192199605465,
   "ms_std": 6.66294401016129e-06,
   "opt_mean": 0.006648192199605465,
   "opt_std": 6.66294401016129e-06,
   "rho_min": 0.9025406717567076
  },
  {
   "delta": 1e-07,
   "kind": "osc",
   "R": 1,
   "heur_mean": 0.008423580814572146,
   "heur_std": 0.0,
   "dp_mean": 0.50612839731766,
   "dp_std": 0.0,
   "ms_mean": 0.006659155491275277,
   "ms_std": 0.0,
   "opt_mean": 0.006659155491275277,
   "opt_std": 0.0,
   "rho_min": 0.7353021294438187
  }
 ],
 "mismatch_norm": 1.3156374071355637e-07,
 "Kmax": 25,
 "alpha0": 0.0001,
 "q": 0.5
}

==> results/summary_2d.json <==
{
 "matched": [
  {
   "kstar": 1,
   "dstar": 9.900776895412602e-06,
   "err_heur": 0.3689518936042803,
   "err_opt": 0.3689518936042803,
   "k_opt": 1,
   "rho_emp": 8.983565529673784e-06,
   "delta": 1e-05,
   "k_dp_1.9": 1,
   "err_dp_1.9": 0.3689518936042803,
   "k_dp_0.8": 2,
   "err_dp_0.8": 0.6516108063866349,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.3689518936042803,
   "k_ms": 0,
   "err_ms": 0.8
  },
  {
   "kstar": 2,
   "dstar": 4.23563054705251e-06,
   "err_heur": 0.32589593296813657,
   "err_opt": 0.186812809188893,
   "k_opt": 1,
   "rho_emp": 9.002095034283314e-06,
   "delta": 5e-06,
   "k_dp_1.9": 1,
   "err_dp_1.9": 0.186812809188893,
   "k_dp_0.8": 3,
   "err_dp_0.8": 0.5700997221107994,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.186812809188893,
   "k_ms": 0,
   "err_ms": 0.8
  },
  {
   "kstar": 2,
   "dstar": 3.941723592247913e-06,
   "err_heur": 0.06759372388806024,
   "err_opt": 0.056103941534968324,
   "k_opt": 1,
   "rho_emp": 9.055693778966721e-06,
   "delta": 1e-06,
   "k_dp_1.9": 4,
   "err_dp_1.9": 0.19713917033189904,
   "k_dp_0.8": 5,
   "err_dp_0.8": 0.3353596778215917,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.056103941534968324,
   "k_ms": 1,
   "err_ms": 0.056103941534968324
  },
  {
   "kstar": 2,
   "dstar": 3.9339475625533125e-06,
   "err_heur": 0.03782889178318087,
   "err_opt": 0.03782889178318087,
   "k_opt": 2,
   "rho_emp": 9.205142316100042e-06,
   "delta": 5e-07,
   "k_dp_1.9": 5,
   "err_dp_1.9": 0.16771228294471832,
   "k_dp_0.8": 6,
   "err_dp_0.8": 0.27973317567585415,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.03782889178318087,
   "k_ms": 1,
   "err_ms": 0.047493088393205575
  },
  {
   "kstar": 2,
   "dstar": 3.932584307789743e-06,
   "err_heur": 0.0212471754554866,
   "err_opt": 0.015642008885169572,
   "k_opt": 3,
   "rho_emp": 1.311606386239572e-05,
   "delta": 1e-07,
   "k_dp_1.9": 7,
   "err_dp_1.9": 0.09096068492016231,
   "k_dp_0.8": 8,
   "err_dp_0.8": 0.14301613346844763,
   "k_dp_12.0": 4,
   "err_dp_12.0": 0.020519677344474126,
   "k_ms": 2,
   "err_ms": 0.0212471754554866
  },
  {
   "kstar": 2,
   "dstar": 3.9327179717169275e-06,
   "err_heur": 0.020607403788705535,
   "err_opt": 0.0113827257941207,
   "k_opt": 4,
   "rho_emp": 2.1091708914638508e-05,
   "delta": 5e-08,
   "k_dp_1.9": 8,
   "err_dp_1.9": 0.07150938202175999,
   "k_dp_0.8": 9,
   "err_dp_0.8": 0.10774578170705182,
   "k_dp_12.0": 5,
   "err_dp_12.0": 0.017045434432667296,
   "k_ms": 2,
   "err_ms": 0.020607403788705535
  },
  {
   "kstar": 2,
   "dstar": 3.9328735527320735e-06,
   "err_heur": 0.020458505978098684,
   "err_opt": 0.00446981947162602,
   "k_opt": 5,
   "rho_emp": 9.579067804914312e-05,
   "delta": 1e-08,
   "k_dp_1.9": 10,
   "err_dp_1.9": 0.03078929137208281,
   "k_dp_0.8": 11,
   "err_dp_0.8": 0.04128603539716034,
   "k_dp_12.0": 8,
   "err_dp_12.0": 0.014307622890581516,
   "k_ms": 3,
   "err_ms": 0.01091088276698617
  }
 ],
 "mismatch": [
  {
   "kstar": 2,
   "dstar": 3.96811616038306e-06,
   "err_heur": 0.06545662456329362,
   "err_opt": 0.04798042280835876,
   "k_opt": 1,
   "rho_emp": 9.053433051158912e-06,
   "delta": 1e-06,
   "k_dp_1.9": 4,
   "err_dp_1.9": 0.1964834095961246,
   "k_dp_0.8": 5,
   "err_dp_0.8": 0.3342969878239393,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.04798042280835876,
   "k_ms": 1,
   "err_ms": 0.04798042280835876
  },
  {
   "kstar": 2,
   "dstar": 3.95919618845865e-06,
   "err_heur": 0.014745225800771167,
   "err_opt": 0.014745225800771167,
   "k_opt": 2,
   "rho_emp": 1.3155796961715089e-05,
   "delta": 1e-07,
   "k_dp_1.9": 7,
   "err_dp_1.9": 0.09654003139240828,
   "k_dp_0.8": 8,
   "err_dp_0.8": 0.14630745093747324,
   "k_dp_12.0": 4,
   "err_dp_12.0": 0.030111591227746468,
   "k_ms": 2,
   "err_ms": 0.014745225800771167
  },
  {
   "kstar": 2,
   "dstar": 3.959499326363185e-06,
   "err_heur": 0.01376814239081299,
   "err_opt": 0.01376814239081299,
   "k_opt": 2,
   "rho_emp": 9.660034766329268e-05,
   "delta": 1e-08,
   "k_dp_1.9": 10,
   "err_dp_1.9": 0.05104816331494933,
   "k_dp_0.8": 11,
   "err_dp_0.8": 0.05788355905716722,
   "k_dp_12.0": 8,
   "err_dp_12.0": 0.0420397584518334,
   "k_ms": 4,
   "err_ms": 0.02441667959734603
  }
 ],
 "mismatch_norm": 1.154653691816268e-06
}

==> results/summary_3d.json <==
{
 "matched": [
  {
   "kstar": 2,
   "dstar": 2.128360236281457e-06,
   "err_heur": 0.30357246945399086,
   "err_opt": 0.23970509208870985,
   "k_opt": 1,
   "rho_emp": 5.509628407250817e-08,
   "delta": 1e-05,
   "k_dp_1.9": 1,
   "err_dp_1.9": 0.23970509208870985,
   "k_dp_0.8": 2,
   "err_dp_0.8": 0.30357246945399086,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.23970509208870985,
   "k_ms": 0,
   "err_ms": 0.8
  },
  {
   "kstar": 2,
   "dstar": 2.029099624696374e-06,
   "err_heur": 0.15183033441563307,
   "err_opt": 0.12500594573887397,
   "k_opt": 1,
   "rho_emp": 9.917188871427405e-08,
   "delta": 5e-06,
   "k_dp_1.9": 2,
   "err_dp_1.9": 0.15183033441563307,
   "k_dp_0.8": 2,
   "err_dp_0.8": 0.15183033441563307,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.12500594573887397,
   "k_ms": 0,
   "err_ms": 0.8
  },
  {
   "kstar": 3,
   "dstar": 9.987916848258004e-07,
   "err_heur": 0.03623999404207762,
   "err_opt": 0.030712593494447573,
   "k_opt": 2,
   "rho_emp": 4.774302463238135e-07,
   "delta": 1e-06,
   "k_dp_1.9": 3,
   "err_dp_1.9": 0.03623999404207762,
   "k_dp_0.8": 4,
   "err_dp_0.8": 0.040524356764166616,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.030712593494447573,
   "k_ms": 1,
   "err_ms": 0.04856779081605082
  },
  {
   "kstar": 3,
   "dstar": 9.982645134627847e-07,
   "err_heur": 0.018240033603720993,
   "err_opt": 0.015907219573860102,
   "k_opt": 2,
   "rho_emp": 9.53857092621807e-07,
   "delta": 5e-07,
   "k_dp_1.9": 4,
   "err_dp_1.9": 0.020288723173278362,
   "k_dp_0.8": 5,
   "err_dp_0.8": 0.02168455057912992,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.015907219573860102,
   "k_ms": 1,
   "err_ms": 0.044302900682842594
  },
  {
   "kstar": 3,
   "dstar": 9.982112152075855e-07,
   "err_heur": 0.004369898267711746,
   "err_opt": 0.004235265105678724,
   "k_opt": 4,
   "rho_emp": 4.768225253443575e-06,
   "delta": 1e-07,
   "k_dp_1.9": 6,
   "err_dp_1.9": 0.004513966588592776,
   "k_dp_0.8": 7,
   "err_dp_0.8": 0.0045990061902314704,
   "k_dp_12.0": 3,
   "err_dp_12.0": 0.004369898267711746,
   "k_ms": 1,
   "err_ms": 0.04298674409880067
  },
  {
   "kstar": 3,
   "dstar": 9.98227588372937e-07,
   "err_heur": 0.003054091592159549,
   "err_opt": 0.0022554033741350793,
   "k_opt": 5,
   "rho_emp": 9.536554202080086e-06,
   "delta": 5e-08,
   "k_dp_1.9": 7,
   "err_dp_1.9": 0.002303338296991589,
   "k_dp_0.8": 8,
   "err_dp_0.8": 0.0023239913253077717,
   "k_dp_12.0": 4,
   "err_dp_12.0": 0.002376838474802758,
   "k_ms": 2,
   "err_ms": 0.00507874801945452
  },
  {
   "kstar": 3,
   "dstar": 9.982443723220062e-07,
   "err_heur": 0.0024943423479425056,
   "err_opt": 0.00046865448882705846,
   "k_opt": 9,
   "rho_emp": 4.768349855712789e-05,
   "delta": 1e-08,
   "k_dp_1.9": 9,
   "err_dp_1.9": 0.00046865448882705846,
   "k_dp_0.8": 10,
   "err_dp_0.8": 0.0004687339542820572,
   "k_dp_12.0": 7,
   "err_dp_12.0": 0.00048573830067292806,
   "k_ms": 2,
   "err_ms": 0.00486375679001383
  }
 ],
 "mismatch": [
  {
   "kstar": 2,
   "dstar": 2.219051266437701e-06,
   "err_heur": 0.3363826417692316,
   "err_opt": 0.2546669647671738,
   "k_opt": 1,
   "rho_emp": 5.735542550660469e-08,
   "delta": 1e-05,
   "k_dp_1.9": 1,
   "err_dp_1.9": 0.2546669647671738,
   "k_dp_0.8": 2,
   "err_dp_0.8": 0.3363826417692316,
   "k_dp_12.0": 1,
   "err_dp_12.0": 0.2546669647671738,
   "k_ms": 0,
   "err_ms": 0.8
  },
  {
   "kstar": 2,
   "dstar": 2.094848055470031e-06,
   "err_heur": 0.14792077310643437,
   "err_opt": 0.09850702370973007,
   "k_opt": 1,
   "rho_emp": 5.031073336984154e-07,
   "delta": 1e-06,
   "k_dp_1.9": 3,
   "err_dp_1.9": 0.16030661799846185,
   "k_dp_0.8": 4,
   "err_dp_0.8": 0.1678562951659586,
   "k_dp_12.0": 2,
   "err_dp_12.0": 0.14792077310643437,
   "k_ms": 1,
   "err_ms": 0.09850702370973007
  },
  {
   "kstar": 2,
   "dstar": 2.0943082910338594e-06,
   "err_heur": 0.14478916019503596,
   "err_opt": 0.09585129497354848,
   "k_opt": 1,
   "rho_emp": 5.025080999764212e-06,
   "delta": 1e-07,
   "k_dp_1.9": 6,
   "err_dp_1.9": 0.1684990974675548,
   "k_dp_0.8": 7,
   "err_dp_0.8": 0.16951401679961783,
   "k_dp_12.0": 3,
   "err_dp_12.0": 0.15614530365762683,
   "k_ms": 1,
   "err_ms": 0.09585129497354848
  }
 ],
 "mismatch_norm": 1.1490499652517482e-05
}
